Simulating spectrally resolved exciton--exciton-interaction pump--probe spectroscopy

Exciton--exciton-interaction pump--probe spectroscopy (EEI--PP) captures the fifth-order signal of light-matter interaction, directly probing exciton--exciton annihilation. This allows studying excitation energy transport even in extended, nearly isoenergetic landscapes. Although spectrally resolved fifth-order signals have already been explored in simplified cases, in larger systems only spectrally integrated signals have been analyzed. We present a microscopic theoretical description for spectrally resolved EEI--PP response with realistic lineshapes, revealing how single- and multi-exciton state structure shape the spectral features and dynamics. The description is applicable to large molecular systems such as squaraine polymers, facilitating a direct comparison with experimental spectra. By a decomposition of the total signal into individual excitation pathways, we demonstrate that the spectral resolution is needed to distinguish otherwise intertwined single- and multi-exciton dynamics, such as single-exciton relaxation and exciton--exciton annihilation.

==> tikz/ananas.txt <==
pine
apple
